Privacy-Preserving Application-to-Application Authentication Using Dynamic Runtime Behaviors

Application authentication is typically performed using some form of secret credentials such as cryptographic keys, passwords, or API keys. Since clients are responsible for securely storing and managing the keys, this approach is vulnerable to attacks on clients. Similarly a centrally managed key store is also susceptible to various attacks and if compromised, can leak credentials. To resolve such issues, we propose an application authentication, where we rely on unique and distinguishable application's behavior to lock the key during a setup phase and unlock it for authentication. Our system add a fuzzy-extractor layer on top of current credential authentication systems. During a key enrollment process, the application's behavioral data collected from various sensors in the network are used to hide the credential key. The fuzzy extractor releases the key to the server if the application's behavior during the authentication matches the one collected during the enrollment, with some noise tolerance. We designed the system, analyzed its security, and implemented and evaluated it using 10 real-life applications deployed in our network. Our security analysis shows that the system is secure against client compromise, vault compromise, and feature observation. The evaluation shows the scheme can achieve 0 percent False Accept Rate with an average False Rejection Rate 14 percent and takes about 51 ms to successfully authenticate a client. In light of these promising results, we expect our system to be of practical use, since its deployment requires zero to minimal changes on the server.

==> Past Reviews/usenix21-350.txt <==
USENIX Security '21 Winter Paper #350 Reviews and Comments
===========================================================================
Paper #350 Privacy-Preserving Application-to-Application Authentication
Using Dynamic Runtime Behaviors


Review #350A
===========================================================================

Review recommendation
---------------------
4. Minor revision

Reviewer expertise
------------------
2. Some familiarity

Overall merit
-------------
3. Top 25% but not top 10% of submitted papers

Writing quality
---------------
4. Well-written

Paper summary
-------------
Client application authentication is often performed using long-term credentials that need to be stored persistently on the client.
This leaves the door open to credential theft when the application is compromised.
This paper introduces behavioral authentication for applications, similar to biometric authentication for people.
The behavioral authentication is implemented by recording normal application behavior and comparing current behavior to the recorded behavior for authentication.
The behavior monitor is separate from the application server providing separation of (privacy) concerns.

Strengths
---------
* Compromise-resistant client authentication is a real practical concern

* Immediate practical benefits compared to not using this scheme

Weaknesses
----------
* Difficult to tune parameters in security-practicality tradeoff

* No comparison to alternative techniques

Comments for author
-------------------
Thank you for your submission to USENIX security. This was an interesting paper to read and think about.

False Reject Rate seems to be a big problem in the current design. Looking at the graph, it seems easier to get a 0 FAR than a 0 FRR. This is problematic, because I don't think this system would be deployed in practice without a 0 FRR. What's needed to get a 0 FRR? One approach mentioned is reenrolling every 5 days. This seems not great from a security perspective, an adversary could just change behavior slowly over time?

There are alternative ways to avoid long-term stored client credentials, such as remote attestation, but this is not mentioned anywhere.

### Minor

Kerning of “BAAFE” and “FV” as rendered in your document looks odd.
p4 “bind a cryptographic key k” It's not necessarily a cryptographic key, right? Could be any secret?
p10. by the on -> by the client on

Requested Changes
-----------------
Combining no prior knowledge of fuzzy extractors and your misleading claim of “zero to minimal changes on the server”, it took me a long time to understand your scheme and its security. Please make it clear up front that “fuzzy vault,” “vault data,” “helper data” are the same things, that this is a non-secret record of regular application behavior, and that server changes are always required: the fuzzy extractor needs to be run/called when doing authentication.

Please include in the security analysis the extent to which an attacker may deviate from the normal behavior without going undetected, and how adversarial ML techniques may be leveraged by the attacker.



Review #350B
===========================================================================

Review recommendation
---------------------
1. Reject

Reviewer expertise
------------------
4. Expert

Overall merit
-------------
1. Bottom 50% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
The paper introduces a behavioral-based authentication method for authenticating applications to servers. The method provide also privacy, by means of fuzzy extractors and a fuzzy vault.

Strengths
---------
The English is adequate
The references about fuzzy extractors and the fuzzy vault are sufifcient.

Weaknesses
----------
Lack of novelty
Setting, motivation, context, and goals are all not very clear
The paper lacks many essential technical details
There is no concrete evaluation of the proposed solution
The threat model is unrealistic

Comments for author
-------------------
Motivations are confusing and the terms used are not accurate. Literally from the paper 
"we use the term client to refer to a client application, which operates without any involvement from a human. In particular, there is no human available to provide biometric data or other kinds of interactive authentication data."
thus the term biometric is mistakenly used. What author called biometric is behavioral profiling of application, something that has been pursued and researched for 40 years in the field of anomaly detection, with many papers explaining why it's difficult, why there are so many false positive, and now this paper proposes the same technique for authentication where the required accuracy is typically much higher.
If there is no human then why the requirement of being privacy-preserving, the privacy of whom? applications and pieces of sw do not have privacy.
If then I look at appendix 9 where authors finally indicate the features they consider most of them are related most likely to human actions, so to the user performing some actions that start the application to issue a request. So I am a bit confused.

All the parts of the paper related to the use of fuzzy extractor and the fault vault are state of the art so there is no much novelty there. The paper is not clear on this point. 
The considered attack model is unrealistic and it requires much more trust than what is required in a traditional authentication with cryptographic keys. Assuming that all sensors are trusted is a very strong assumption.
The threat model is unrealistic because it assumes the client to be trusted during the enrollment.  Thus applications must be installed all at once at a magic moment in time. While, if applications, as in a real scenario,  get installed and removed at any time, then the assumption of the client being trusted means the client must be always trusted and uncompromised, so what security are we discussing here?

The fuzzy vault (FV) is used in order to avoid the server being able to provide the application. A first observation is that then the FV can do the profiling.
A second observation is that the behavior must be collected and recognized by the FV (According to Fig 3). but then the FV must implement the services of all the servers!?  Well, not really a scalable architecture, isn't it?

I am not convinced the proposed scheme manages to identify in unique and stable way applications, and the paper does not help to convince me, since it talks generically of having tested the method with 10 applications, but details of what applications and how this test and validation has been done is not presented in the paper.
The selected features that are essential are presented just in an appendix never discussing why they chose those, and there is no evidence they manage to provide uniqueness and stability and the many other fundamental properties required to features used for identification. Furthermore, the features seem to relate all to web-based applications only, what happens to other applications?



Review #350C
===========================================================================

Review recommendation
---------------------
2. Reject and resubmit

Reviewer expertise
------------------
3. Knowledgeable

Overall merit
-------------
3. Top 25% but not top 10% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
This paper introduces Behavioral Application Authentication using Fuzzy Extractor (BAAFE), which uses a combination of behavioral modeling and a fuzzy extractor to control access to a key that can be used for clients to authenticate to unmodified servers. The fuzzy vault parameters are managed by a dedicated service. BAAFE is prototyped and the behavior of 10 applications in an enterprise network environment is modeled. False Acceptance and Rejection Rates are evaluated.

Strengths
---------
* I find the basic premise compelling, which is to invert behavior-based analysis that is looking for unusual or malicious activity, and instead attempt to allowlist known-good and expected behavior.

Weaknesses
----------
* The security model that the paper uses doesn't seem consistent or realistic. It makes unusual assumptions about the trustworthiness of a network, without justifying why this is a useful scenario. The paper does discuss mimicry attacks, but the experiments and analysis in the paper do not demonstrate that an adversary would encounter insurmountable difficulty in trying to mimic legitimate applications. 3.2 does explain that the server, fuzzy extractor, sensors, and channels connecting them are secure. But it does not cover the connection to the client, which gives an adversary significant leeway.
  * Likewise, the paper later states that some application behaviors change with time and that re-enrollment would be needed every few days. This seems like a recurring lapse in security.
* I don't completely understand why BAAFE actually needs the fuzzy extractor (the mathematical construct). Looking at the protocol in Figure 3, H(k) seems to be a bearer token, and a malicious Fuzzy Extractor (the service, not the mathematical construct) seems to be in a position to masquerade as legitimate clients by capturing H(k) values. It seems to be implementing many functions of an [Identity Provider](https://en.wikipedia.org/wiki/Identity_provider).
* The presentation of the paper smears details about the system that was actually built, throughout the paper, requiring extra effort from the reader to piece together what was built.
* "BAAFE approach to application *verification* instead of application *identification*". I'm not sure that this distinction is fully defined in a useful/satisfactory manner.

Comments for author
-------------------
* I think the paper should decide whether to focus on using application behaviors as a useful signal for authentication, or to focus on particular techniques to obfuscate secret values.
* The intro claims that "biometric and behavioral factors have ... made user authentication effortless and secure". While much progress has indeed been made, I'm not aware of any experts in the area of user authentication who would claim it has reached the level of "effortless and secure".
* The example in Figure 1 is confusing, since the web server is actually the client. Section 3 then goes on to mention the challenges of managing client-side credentials, which I agree with for end-user devices. However, I don't agree that a web *server* is a representative example.
* The paper begins to use the terms chaff and vault without giving them good definitions.
* Some additional related work that may be worth discussing in the Background, and comparing against BAAFE, is "Picasso: Lightweight Device Class Fingerprinting for Web Clients" from SPSM’16.
* I'm still pretty caught up on malicious network traffic. For example, Section 3 defines Behavior as "A sequence of feature values gathered over time from one execution of the application." It's not at all clear to me how a network device guarantees that all features are gathered from a single execution of the application.
* Section 3.1. "An attacker who compromises a client application cannot authenticate to the server unless it allows the client application to continue to execute normally." I find this claim dubious. There is plenty of harm that an adversary can do with only a slight adjustment in application behavior. I think the paper has an obligation to show how BAAFE actually stops some class of attacks.
* I don't understand why compatibility with server credentials is given the priority that it has. Again using the paper's web server example, the party that can configure the web server to use BAAFE likely has the ability to modify other backend system components.
* 3.2 is basically describing a "trust on first use" model. SSH has proven that this is valuable and pragmatic, but BAAFE also requires frequent re-enrollment in some scenarios.
* 5.2.2 appears to make some arbitrary parameter choices, without explaining why they were selected. Similarly, the paper seems to recommend the intersection point of two fit lines in Figure 4 as a threshold, but that exact value does not appear to have been tested.
* 5.2.3 tries to make generalizations ("in general...") from only 3 examples. I don't think this is representative.
* Caption of Figure 5 mentions Polynomial Degree, but I can't tell which part of the graph actually encodes information about Polynomial Degree.
* "Biometrics do not change over time". This is an oversimplification.
* 6.3 discusses performance but really only presents a bunch of numbers without sufficient interpretation. Some of these authentication runs appear to take multiple minutes. I think the paper has an obligation to explain how and when such a timely process would be inserted into a larger system. Is this something that should run in the background?
  * Many experiments are not based on enough data. For example, 5 runs from 3 applications.
* The Conclusion mentions a 14% False Rejection Rate - this seems unusable?
 
# Optimism
* To me the core idea of the paper is that of turning around IDS-style signals and using them for authentication. I think that is an interesting idea worthy of investigation. However, as written, I don't think the paper does a good enough job. There is too much focus on a specific implementation choice using fuzzy extractors, instead of focusing more on the types of behavioral signals that can be collected, and whether a robust signal can still be received if there is malice between the client and the rest of the BAAFE infrastructure.

Requested Changes
-----------------
* Focus the paper on the behavioral signals, disclose much more detail about the applications used, and include a serious security analysis from having exerted effort to try to attack the system.
* Pivot to a consistent security model. Any trusted network links need to be explicitly called out and justified. I'm more willing to trust network middleboxes, such as gateways or proxies.

Questions for authors' response
-------------------------------
* What happens if a capable adversary MITM's the connection to the client? Why can't they perform convincing mimicry attacks?



Review #350D
===========================================================================

Review recommendation
---------------------
2. Reject and resubmit

Reviewer expertise
------------------
2. Some familiarity

Overall merit
-------------
1. Bottom 50% of submitted papers

Writing quality
---------------
4. Well-written

Paper summary
-------------
The paper proposes BAAFE, a new way to do authentication of applications towards other applications -- think web server to database server -- while relying on runtime behavior. To enable this, a trusted set of sensors captures aspects of the running application (e.g., network utilization) and uses these to unlock an application secret at an equally trusted Fuzzy Extractor.

This approach is inspired by similar approaches that use fuzzy extractors on biometric data, but now transform it to work with application measurements instead. It contains evaluations on 10 applications and extensive parameter tweaking to ensure the best false accept ratio (FAR) vs false reject ratio (FRR).

The work aims to make integration with existing server applications easy.

Strengths
---------
 + Interesting idea to apply continuous evaluation to applications

 + I appreciate the work that went into engineering features and feature transformations; as well as the effort to finding practical values for thresholds

 + Performance evaluation

Weaknesses
----------
 - Threat model is narrow and restricted, and does not seem to capture easy and real-world attacks. For example, why would an attacker only read the vault but not modify it (p5)? Surely it would do so if it is in its best interest to do so.

 - The checks are easy to evade. In the context of a smart adversary that gains control over the "client" it can easily evade the check simply by doing (almost) nothing and observing the target. This can reveal a lot of information already. So is surely damaging. [violates the intention of "Security against Client Compromise"]

 - Worse, the vault is held at the client side. To what extend can a corrupted client observe its own behavior and then unlock the fault. And then create a new vault that always unlocks to the correct key? (It seems that there is some (sneaky) interaction between model parameters on the Fuzzy Matcher that would make this hard, but the protocol is not explicit enough to verify this). [Violates Security against Client Compromise as well as Security against Feature Observation]

 - Evaluation of FAR does not say much in benign application context. The paper shows that with 10 applications, one can tweak parameters to keep FAR at 0. What happens when trying this with 1000 real applications? Or more? If the FAR goes up in those cases, what does that say about the experiments.

 - Evaluation of FAR does not say anything in an (adversarial) security context. A dedicated adversary would try to "mimic" the real application. How easy would it be to do this and thus pass the evaluation check?

 - Features include long-term statistical values (mean, std dev, medians). How are these gathered? Those measures do not seem to be instantanious. What is the rolling window?

 - Unclear how well the experiments reflect changes in application behavior. From what time was the enrollment data gathered? Do you observe differences with authenticating at different times? Or different times of day? I would expect very different behavior for the mentioned parameters. Did you observe effects like that?

 - Performance evaluation does not give enough information to assess practicality. What is the size of the finite-field that you operate over? Why does the degree of the polynomial not affect performance cost. And why are some experiment run-times in the order of minutes?

Comments for author
-------------------
Using application behavior for (continuous) authentication is a very interesting idea, and definitely deserves to be explored further. This paper is a step in that direction. At the same time, it leaves open many questions about security and practicality. In the end, I settled on a Reject&Resubmit decision. However, I think that addressing these issues will require a rewrite and redo of large parts of the paper. In particular:

 * It needs a full, integrated description of the scheme and how behavior is measured and turned into features (section 5.3 needs to become an integral part of the scheme's definition); and then a security analysis of this scheme under realistic adversaries.

 * Evaluation of FAR / FRR under adversarial conditions. In particular, answering the question: how hard is it to be corrupted (or do other malicious activity), while still passing the behavior check.

 * Answer the question: how robust is this approach to changes in application behavior.

See below for more detailed comments:

*Instantaneous measurement of features* The appendix provides a list of features. These features include "number of unique URLs accessed", "number of responses received with HTTP Code 200" etc. In fact, all of them are simply counts. And are thus always increasing. How are these turned into instantaneous measurements of the application? Which mapping did you use to evaluate your system?

It seems to me that gathering these features requires setting a duration and then gathering counts of events _within that duration_. How long was the duration you used? How does that influence authentication time? 

*Picking thresholds* Is there an intuitive explanation why using a global threshold instead of a per-feature threshold leads to better FAR/FRR? It would seem to me that per-application-threshold and per-feature-threshold can always perfectly mimic the single threshold. So why is the performance of these last two strictly worse in your experiments?

*Performance evaluation* What is the size of the field that you used? How often did you repeat the experiments? What are the error bars? The "noise" in figure 6 b suggests to me that the error bars must be quite high.

Also, why does the computation time not increase with the degree of the polynomial? It seems that every iteration/attempt is linear in the degree of the polynomial. So why do the graphs not bear this out?

Figure 7(a) and (c) list times in the order of minutes, is this correct? or is this a labeling error? In general, it would help to highlight key observations from the graph in the text.

*Privacy-preserving authentication* I would not classify this system as "privacy-preserving" or at least, this is not what I would expect when seeing that term. There still need to be monitoring systems as the Fuzzy Extractor potentially learns a lot about the user's behavior as a result of that.

More than privacy-preserving, BAAFE manages to split off the non-privacy preserving part to an trusted server, so that the (possibly less trusted) authentication server does not need to learn behavioral data.

*Other detailed notes*

 * p1 "application's behavior" -> application behavior
 * p1 "Our system add" -> adds
 * p2 "hides the key on" -> in
 * p2 writing "client" instead of application, and then calling the application "a web server" (aka, not a "client") makes it a bit of a mental effort to map things.
 * p3 "In this rich line of research" -> then maybe cite of these papers?
 * p3 "Xu et al., ..., targets" -> target (Xu et al. is plural)
 * p3 "We can use this technique" -> do you use it in this paper? otherwise passive might be better
 * p3 "is used to decommit" -> that is a new term
 * p3 "l > > t" -> use proper math symbol.
 * p3 "x coordinates", "y coordinates" -> typeset x,y as math
 * p3 "points $\in h$." Don't mix text and math. Write either the full expression in math, or write "points in $h$" instead.
 * p4 "server only accepts a key $k$ as authentication proof" -> later this is H(k)
 * p5 "and prepare the fuzzy vault" -> prepares
 * p6 "a application" -> an
 * p6 "running in the enterprise systems" -> -the
 * p6 "Section 9" -> please use letters to number appendix
 * p7 "Optimal Threshold" The definition of the threshold (e.g., which points you select for reconstruction)
 * p7 "using MinMax Scaler algorithm" -> +the, and please cite
 * p7 "using the encoding method we discussed earlier" -> which encoding method?
 * p7 "of b_1 and b_2 components" -> what are these components?
 * p10 "that to secure" -> than
 * p11 "Core I7" -> i7
 * p12 "degre $d$" -> degree
 * p12 "with 8 degree" -> with a degree-8"

Requested Changes
-----------------
See above.



Review #350E
===========================================================================

Review recommendation
---------------------
2. Reject and resubmit

Reviewer expertise
------------------
2. Some familiarity

Overall merit
-------------
2. Top 50% but not top 25% of submitted papers

Writing quality
---------------
3. Adequate

Paper summary
-------------
This paper considers the problem of client applications authenticating to servers without requiring client applications to explicitly store a secret (or authentication token). Instead, a secret is "locked" using a client application's behavior such that the locked secret can be unlocked only by the same client application with the same (approximate) behavior. At run time, the fuzzy extractor monitors the behavior of the client application and uses it to unlock secrets, which can then be passed to legacy servers. The authors implement and evaluate their proposal.

Strengths
---------
* Interesting problem and proposal
* Implementation and evaluation of the proposal

Weaknesses
----------
* Weak or incomplete security analysis
* Requires exposing sensitive client behavior to authentication service, despite claims of a privacy-preserving approach
* High costs (51 ms of latency to authenticate a single request)

Comments for author
-------------------
* In many client-server applications that require authentication, before authentication, the client's behavior is the same regardless of the user. As an example, consider a portal of a hospital. It is not entirely clear to me how this method of authentication helps ensure one patient does not get access to another patient's data. I might be missing something here, but can you please provide upfront a concrete real-world example of a client-server application that your proposal targets?

* Related to the above point, Section 5.1 picks 10 different applications: " The nature of the applications ranges from antivirus, automation engine, malware sandboxing to endpoint response tools". Here, can you please clarify who authenticates with whom? For example, what is the remote end point for an antivirus?

* The paper says "Additionally, the server does not learn anything about the behavior of the client, which makes it a privacy-preserving approach." --> I'm not entirely sure this is accurate. Wouldn't the server have to run the behavior monitor? I suppose a third party could run that service, but in either case, the client must reveal its behavior to the behavior monitor, so I'm not sure one can label this as a privacy-preserving approach.

* Relatedly, Section 3 mentions the following features: " Some examples of features include host-based features (e.g., average daily application CPU consumption), application audit trail-based features (e.g., number of successful connections per day), and network-based features (e.g., number of unique URLs per day)." --> This is highly sensitive information. From a privacy standpoint, it seems like it is dangerous to expose this information to a remote server for authentication purposes.

* " Even with this information, the attacker cannot breach the authentication system. The attacker could try to feed one or more collected behaviors to the fuzzy extractor service, but such an attempt will be rejected since the behavior is not produced by the secure sensors. " --> As far as I can tell, this is the first time the "secure sensors" is referenced (i.e., the "secure" prefix). What is the assumption on the sensors? Do they hold a secret key? What makes them secure? If they hold a secret key, why not use it for authentication?

* " The only option the attacker has at this point is not to deviate from normal application behavior or
to replay an observed or known application behavior through actions on the compromised host.  In such a case, we actually achieve the goal of authenticating an application in a given compute location only if its behavior is norma" --> I'm not sure this is expected behavior. Doesn't this mean the adversary gets access to the private data of the user by cloning application behavior?

* The security analysis section considers three different attack scenarios and informally argues that the proposal provides desirable security guarantees. Can you formalize the security properties provided by your system more rigorously? 

* The evaluation does not shed light on how practical the proposal is compared to a baseline scheme? The paper only evaluates authentication latency (and accuracy), which is quite high under certain settings (e.g., Figure 7).

Requested Changes
-----------------
* Please address questions in the review about specific real-world client-server applications that the proposal targets
* Provide a better picture of the costs incurred by the proposal in comparison with a baseline approach



Response by Maliheh Shirvanian <mshirvan@visa.com> (696 words)
---------------------------------------------------------------------------
We thank the reviewers for their insightful feedback. Below we provide answers to the comments.
 
**Problem Statement:**
The goal of our work is to secure authentication credentials used between server applications in a backend, datacenter or cloud, architecture. Our approach is to use a behavior monitor coupled with a fuzzy extractor to derive the credential for authentication based on the behavior of requesting application.
Our technique is best suited for modern backend architectures which consist of multiple applications working together, each application in both client and server roles. 
In this setting compatibility with existing server credential schemes is crucial, as applications part of the architecture could be outsourced to a third party. For example, a database service could be a SaaS offering, which may not support a behavior monitor for authentication.

**Novelty:** We do not introduce a new application behavioral model or profiling. Rather, we build our system atop existing behavioral models. Application behavior has been used in past in anomaly detection, however, noisiness of application behavior makes it impractical to be directly used for authentication. The fuzzy extractor in our design can tolerate such noise (up to a defined threshold). The non-trivial combination of application behavior and fuzzy extractor is the main novelty of our work. 
The design is parametrized by an existing behavior monitor given as a black box, and thus advances in accuracy of behavioral profiling will strengthen our approach. 

**Privacy:** Application privacy (and hence the privacy of its users) becomes more apparent in cloud computing platforms, where servers are hosted by 3rd-parties. Organizations can setup fuzzy extractors within their network hiding the behavior from the cloud and authentication to the cloud services can still use credentials.
 
**Assumptions and Threat Model:**
We assume that that the network communication is secure, i.e., each application can identify correctly the source of an incoming network packet and an attacker cannot modify or inject packets. Backend architectures frequently use network management (e.g., SDN) and connection-level authentication (e.g., mutual TLS) to achieve this goal.
We assume that integrity of the fuzzy extractor can be ensured through remote attestation, since the fuzzy extractor is single-purpose and easier to secure. Still the confidentiality of the fuzzy-vault data could be breached, so we do not assume it to be secret.
We assume sensors are secure, meaning they observe some aspect of application execution completely (no missed events) and soundly (observed events are true to application behavior), even in the presence of an adversary. 
Our threat model considers only attacks on the integrity of the application execution. Attacks on the confidentiality of the application execution (through side channels or direct passive observation of execution) are out of scope, and we leave for future work the question of designing an authentication scheme that takes into account the confidentiality status of the requesting application (an interesting problem in itself).
 
**Evaluation:**
We collected 2 months of data for 10 applications running in production in an enterprise. The rolling window to measure the statistical values was 15 days. To protect confidentiality of our enterprise collaborator, we are not able to  identify the selected applications. In terms of authentication needs, the automation engine needs to authenticate to endpoint response tools, and threat intelligence platform. Email scanning tool authenticates to malware sandboxing, and they all need to authenticate to the SIEM. 
 
**Latency:**
In Fig. 7-a we used a large number of chaff points to emphasize the effect on latency. In practice one would reduce the number of chaff points.
 
**Degree of Polynomial:**
The degree of the polynomial is derived from the size of the secret (a security parameter) and does not affect the authentication time, which is dominated by the number of chaff points.  It is possible that a lower degree may need to more attempts to reconstruct the correct polynomial, which is balanced by the shorter duration of each individual attempt when processing a lower-degree polynomial.

**FRR/FAR:**
The FRR/FAR trade-off depends on the sensitivity of the deployment environment. For example, it might be acceptable for a benign application to run multiple authentication attempts rather than allowing a rogue application to authenticate.

**Related Work and Other Edits:** Thanks for the pointers and comments. We will add and address.



Comment @A1 by Reviewer D
---------------------------------------------------------------------------
The reviewers agree that adding continuous authentication of server applications based on runtime behaviour is an interesting approach to include in a defence-in-depth strategy. At the same time,  the reviewers agree that the current paper is not ready, and needs more work before it can be accepted at USENIX.

One of the key problems identified is that of the threat model. The proposed threat model must be realistic. For example, an attacker that compromises a server naturally is also able to observe benign behaviour, modify any stored data, and exfiltrate (slowly) sensitive data. The threat model should include these vectors, or carefully motivate why excluding them is realistic given the defence-in-depth scenario the paper aims to solve.

Additionally, the reviewers identified the following key points that need to be addressed in a revision (please see the individual reviews as well for more detailed feedback and further points):

* Relate the current approach to the anomaly detection literature, the challenges that they encounter, and how / why the fuzzy-vault approach avoids these pitfalls (RB)
* Clarify evaluation details and application setup. How are statistics gathered, how does that influence enrolment (RD)? Do applications change, and how does that affect security (RC)? Does that affect accuracy (RD)?
* Related to the threat model, the evaluation needs to evaluate FAR/FRR under an adversarial model and clearly document why that approach is realistic (RA, RB, RC, RD). What happens when applications get falsely rejected, is this a problem (RA). And how easy it is for an adversary to avoid rejection (RA, RD).

